Multi-color Shallow Decay and Chromatic Breaks in the GRB 050319 Optical Afterglow

Multi-wavelength B, V, R, I observations of the optical afterglow of GRB 050319 were performed by the 1.05-m telescope at Kiso Observatory and the 1.0-m telescope at Lulin Observatory from 1.31 hours to 9.92 hours after the burst. Our R band lightcurves, combined with other published data, can be described by the smooth broken power-law function, with $\alpha_1$ = -0.84 $\pm$0.02 to $\alpha_2$ = -0.48$\pm$0.03, 0.04 days after the GRB. The optical lightcurves are characterized by shallow decays-- as was also observed in the X-rays-- which may have a similar origin, related to energy injection. However, our observations indicate that there is still a puzzle concerning the chromatic breaks in the R band lightcurve (at 0.04 days) and the X-ray lightcurve (at 0.004 days) that remains to be solved.

==> table.dat <==
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
  Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
  1-  7 F7.5   d       Days   Days after GRB discovery (1)
  9-  9 A1     ---     Filt   Filter used in the observation
 11- 15 F5.2   mag     mag    Magnitude observed in Filt (2)
 17- 20 F4.2   mag   e_mag    Error in mag
 22- 26 A5     ---     Site   Observation site (3)
--------------------------------------------------------------------------------
Note (1): The burst time is 2005 March 19, UT 09:29:01.44.
Note (2): Not corrected for Galactic extinction.
Note (3):
   Kiso = Kiso Observatory 1.05-m Schmidt telescope;
  Lulin = Lulin 1-m Telescope
--------------------------------------------------------------------------------
0.06023 B 20.42 0.13 Kiso
0.06682 B 20.57 0.09 Kiso
0.07200 B 20.60 0.08 Kiso
0.07702 B 20.44 0.12 Kiso
0.17442 B 21.04 0.16 Kiso
0.22700 B 21.41 0.26 Kiso
0.27821 B 20.92 0.12 Kiso
0.08441 B 20.61 0.09 Lulin
0.13325 B 20.90 0.12 Lulin
0.21884 B 21.09 0.07 Lulin
0.29810 B 21.00 0.10 Lulin
0.08037 V 19.75 0.07 Lulin
0.09643 V 19.66 0.06 Lulin
0.12919 V 19.96 0.08 Lulin
0.14532 V 20.01 0.08 Lulin
0.16157 V 20.08 0.09 Lulin
0.17781 V 20.16 0.11 Lulin
0.19403 V 20.15 0.09 Lulin
0.21025 V 20.28 0.08 Lulin
0.25735 V 20.42 0.11 Lulin
0.30610 V 20.81 0.16 Lulin
0.35033 V 20.44 0.08 Lulin
0.35428 V 20.36 0.09 Lulin
0.35823 V 20.55 0.10 Lulin
0.36221 V 20.37 0.08 Lulin
0.39307 V 20.62 0.06 Lulin
0.39701 V 20.42 0.06 Lulin
0.40097 V 20.68 0.12 Lulin
0.05443 R 19.01 0.08 Kiso
0.08227 R 19.24 0.03 Kiso
0.08833 R 19.34 0.04 Kiso
0.16890 R 19.57 0.05 Kiso
0.22176 R 19.69 0.09 Kiso
0.27297 R 19.83 0.11 Kiso
0.32625 R 20.05 0.12 Kiso
0.08446 R 19.21 0.04 Lulin
0.10042 R 19.43 0.05 Lulin
0.13316 R 19.57 0.06 Lulin
0.16564 R 19.64 0.05 Lulin
0.18185 R 19.88 0.08 Lulin
0.21432 R 19.74 0.07 Lulin
0.26536 R 20.00 0.09 Lulin
0.27324 R 19.84 0.06 Lulin
0.31810 R 20.04 0.09 Lulin
0.37021 R 20.04 0.06 Lulin
0.37415 R 19.98 0.05 Lulin
0.40557 R 20.05 0.05 Lulin
0.40951 R 20.13 0.05 Lulin
0.41346 R 20.20 0.07 Lulin
0.10439 I 19.09 0.07 Lulin
0.13720 I 19.04 0.06 Lulin
0.15343 I 19.14 0.06 Lulin
0.16969 I 19.14 0.06 Lulin
0.18588 I 19.23 0.06 Lulin
0.20211 I 19.40 0.07 Lulin
0.21834 I 19.31 0.05 Lulin
0.27728 I 19.12 0.06 Lulin
0.28522 I 19.49 0.08 Lulin
0.33424 I 19.91 0.09 Lulin
0.38238 I 19.93 0.08 Lulin 

